Exploring Short-Term Optical Variability of Blazars Using $\textit{TESS}$

We present a first systematic time series study of a sample of blazars observed by the Transiting Exoplanet Survey Satellite $\textit{TESS}$ spacecraft. By cross matching the positions of the sources in the TESS observations with those from Roma-BZCAT, 29 blazars including both BL Lacerate objects and flat-spectrum radio quasars were identified. The observation lengths of the 79 light curves of the sources, across all sectors on which the targets of interest have been observed by $\textit{TESS}$, range between 21.25 and 28.2 days. The light curves were analyzed using various methods of time series analysis. The results show that the sources exhibit significant variability with fractional variability spanning between 1.41% and 53.84%. The blazar flux distributions were studied by applying normal and lognormal probability density function models. The results indicate that optical flux histogram of the sources are consistent with normal probability density function with most of them following bi-modal distribution as opposed to uni-modal distribution. This suggests that the days-timescale optical variability is contributed either by two different emission zones or two distinct states of short-term activity in blazars. Power spectral density analysis was performed by using the power spectral response method and the true power spectra of unevenly sampled light curves were estimated. The power spectral slopes of the light curves ranged from 1.7 to 3.2.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> TESS Blazar (Submitted)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
